Hierarchical Concept-based Interpretable Models

Modern deep neural networks remain challenging to interpret due to the opacity of their latent representations, impeding model understanding, debugging, and debiasing. Concept Embedding Models (CEMs) address this by mapping inputs to human-interpretable concept representations from which tasks can be predicted. Yet, CEMs fail to represent inter-concept relationships and require concept annotations at different granularities during training, limiting their applicability. In this paper, we introduce Hierarchical Concept Embedding Models (HiCEMs), a new family of CEMs that explicitly model concept relationships through hierarchical structures. To enable HiCEMs in real-world settings, we propose Concept Splitting, a method for automatically discovering finer-grained sub-concepts from a pretrained CEM's embedding space without requiring additional annotations. This allows HiCEMs to generate fine-grained explanations from limited concept labels, reducing annotation burdens. Our evaluation across multiple datasets, including a user study and experiments on PseudoKitchens, a newly proposed concept-based dataset of 3D kitchen renders, demonstrates that (1) Concept Splitting discovers human-interpretable sub-concepts absent during training that can be used to train highly accurate HiCEMs, and (2) HiCEMs enable powerful test-time concept interventions at different granularities, leading to improved task accuracy.

==> awa_discovered_interventions.dat <==
n_intervened hicem hicem_err ecem ecem_err unlabelled unlabelled_err
0 0.976 0.002 0.976 0.001 0.977 0.001
1 0.977 0.003 0.977 0.001 0.978 0.002
2 0.978 0.002 0.978 0.002 0.979 0.001
3 0.979 0.003 0.978 0.001 0.980 0.002
4 0.979 0.003 0.978 0.001 0.980 0.001
5 0.979 0.003 0.978 0.001 0.979 0.002
6 0.979 0.003 0.978 0.001 0.979 0.002
7 0.979 0.003 0.979 0.001 0.979 0.002
8 0.979 0.003 0.979 0.001 0.980 0.002
9 0.980 0.003 0.979 0.001 0.979 0.002
10 0.980 0.002 0.979 0.001 0.980 0.002
11 0.979 0.003 0.979 0.000 0.979 0.001
12 0.980 0.003 0.979 0.000 0.979 0.001
13 0.982 0.000 0.980 0.000 0.981 0.000

==> awa_discovered_interventions_clustering.dat <==
n_intervened hicem hicem_err
0 0.98 0.00
1 0.98 0.00
2 0.98 0.00
3 0.98 0.00
4 0.98 0.00
5 0.98 0.00
6 0.98 0.00
7 0.98 0.00
8 0.98 0.00
9 0.98 0.00
10 0.98 0.000


==> awa_provided_interventions.dat <==
n_intervened hicem hicem_err ecem ecem_err unlabelled unlabelled_err cem cem_err cbm cbm_err
0 0.976 0.002 0.976 0.001 0.977 0.001 0.976 0.001 0.967 0.001
1 0.981 0.003 0.979 0.001 0.983 0.001 0.982 0.001 0.972 0.001
2 0.981 0.002 0.980 0.001 0.983 0.001 0.982 0.001 0.972 0.001
3 0.981 0.002 0.980 0.001 0.984 0.001 0.982 0.001 0.973 0.001
4 0.982 0.002 0.982 0.001 0.985 0.001 0.983 0.001 0.975 0.001
5 0.987 0.001 0.985 0.001 0.987 0.001 0.986 0.001 0.976 0.001
6 0.988 0.001 0.986 0.001 0.988 0.001 0.987 0.001 0.977 0.001
7 0.989 0.001 0.987 0.001 0.989 0.001 0.988 0.001 0.979 0.001
8 0.991 0.000 0.988 0.001 0.990 0.001 0.990 0.000 0.980 0.001
9 0.993 0.001 0.989 0.001 0.993 0.001 0.991 0.001 0.980 0.001
10 0.993 0.001 0.989 0.001 0.993 0.001 0.991 0.001 0.980 0.001
11 0.993 0.000 0.989 0.001 0.993 0.001 0.991 0.001 0.980 0.001
12 0.993 0.001 0.989 0.001 0.993 0.001 0.992 0.001 0.981 0.001
13 0.993 0.001 0.990 0.001 0.993 0.001 0.992 0.001 0.980 0.001
14 0.994 0.000 0.991 0.000 0.994 0.001 0.992 0.001 0.985 0.001
15 0.995 0.000 0.993 0.001 0.995 0.001 0.994 0.000 0.986 0.001
16 0.995 0.000 0.993 0.000 0.996 0.001 0.994 0.001 0.986 0.001
17 0.996 0.000 0.994 0.001 0.997 0.001 0.994 0.001 0.988 0.000
18 0.998 0.000 0.996 0.001 0.998 0.001 0.996 0.001 0.989 0.000
19 0.999 0.000 0.997 0.001 0.998 0.001 0.997 0.001 0.992 0.000
20 0.999 0.000 0.997 0.001 0.999 0.001 0.998 0.001 0.995 0.000
21 0.999 0.000 0.998 0.000 0.999 0.001 0.998 0.001 0.997 0.000
22 1.000 0.000 0.998 0.000 0.999 0.000 0.999 0.001 0.998 0.000
23 1.000 0.000 0.999 0.000 1.000 0.000 0.999 0.000 1.000 0.000
24 1.000 0.000 0.999 0.000 1.000 0.000 0.999 0.000 1.000 0.000
25 1.000 0.000 0.999 0.000 1.000 0.000 0.999 0.000 1.000 0.000

==> awa_provided_interventions_clustering.dat <==
n_intervened hicem hicem_err
0 0.976 0.001
1 0.982 0.001
2 0.982 0.001
3 0.983 0.000
4 0.985 0.000
5 0.988 0.000
6 0.988 0.001
7 0.989 0.001
8 0.991 0.001
9 0.994 0.001
10 0.994 0.001
11 0.994 0.001
12 0.994 0.001
13 0.994 0.001
14 0.994 0.001
15 0.995 0.001
16 0.996 0.001
17 0.996 0.000
18 0.998 0.000
19 0.999 0.000
20 0.999 0.000
21 0.999 0.000
22 1.000 0.000
23 1.000 0.000
24 1.000 0.000
25 1.000 0.000

==> cub_discovered_interventions.dat <==
n_intervened hicem hicem_err ecem ecem_err unlabelled unlabelled_err
0 0.74 0.01 0.79 0.01 0.77 0.01
1 0.74 0.00 0.80 0.01 0.77 0.01
2 0.74 0.00 0.79 0.00 0.77 0.01
3 0.75 0.01 0.79 0.00 0.77 0.02
4 0.75 0.01 0.80 0.00 0.77 0.02
5 0.75 0.00 0.80 0.00 0.77 0.02
6 0.76 0.01 0.80 0.00 0.77 0.02
7 0.76 0.01 0.80 0.00 0.76 0.03
8 0.76 0.01 0.80 0.00 0.77 0.03
9 0.76 0.01 0.80 0.00 0.76 0.02
10 0.76 0.01 0.80 0.00 0.76 0.02
11 0.76 0.01 0.80 0.00 0.76 0.02
12 0.76 0.01 0.80 0.00 0.76 0.02
13 0.76 0.01 0.80 0.00 0.76 0.02
14 0.76 0.01 0.80 0.00 0.76 0.02
15 0.76 0.01 0.80 0.00 0.77 0.02
16 0.76 0.01 0.80 0.00 0.76 0.02
17 0.76 0.01 0.80 0.00 0.76 0.02
18 0.76 0.01 0.80 0.00 0.75 0.03
19 0.76 0.01 0.80 0.00 0.74 0.04
20 0.76 0.01 0.80 0.00 0.73 0.03
21 0.76 0.01 0.80 0.00 0.73 0.03
22 0.76 0.01 0.80 0.00 0.73 0.03
23 0.76 0.01 0.80 0.00 0.73 0.03
24 0.77 0.01 0.80 0.00 0.72 0.03
25 0.77 0.01 0.80 0.00 0.72 0.02
26 0.77 0.01 0.80 0.00 0.72 0.02
27 0.77 0.01 0.80 0.00 0.71 0.03
28 0.77 0.01 0.80 0.00 0.71 0.03
29 0.77 0.01 0.80 0.00 0.71 0.04
30 0.77 0.01 0.80 0.00 0.70 0.04
31 0.77 0.01 0.80 0.00 0.70 0.04
32 0.77 0.01 0.80 0.00 0.70 0.04
33 0.77 0.01 0.80 0.00 0.70 0.03
34 0.78 0.01 0.80 0.00 0.70 0.03
35 0.78 0.01 0.80 0.00 0.70 0.03
36 0.78 0.01 0.80 0.00 0.70 0.04
37 0.78 0.01 0.80 0.00 0.71 0.03
38 0.79 0.00 0.80 0.00 0.71 0.03
39 0.79 0.01 0.80 0.00 0.71 0.04
40 0.79 0.00 0.80 0.00 0.71 0.04
41 0.79 0.01 0.80 0.00 0.70 0.04
42 0.79 0.01 0.80 0.00 0.71 0.04
43 0.79 0.01 0.80 0.00 0.70 0.04
44 0.79 0.01 0.80 0.00 0.70 0.05
45 0.79 0.01 0.80 0.00 0.69 0.06
46 0.80 0.01 0.80 0.00 0.69 0.06
47 0.80 0.01 0.80 0.01 0.69 0.06
48 0.80 0.01 0.80 0.01 0.69 0.06
49 0.80 0.01 0.80 0.01 0.69 0.06
50 0.80 0.01 0.80 0.01 0.69 0.06
51 0.80 0.01 0.80 0.01 0.69 0.06
52 0.81 0.01 0.80 0.00 0.69 0.06
53 0.81 0.01 0.80 0.00 0.69 0.06
54 0.81 0.01 0.80 0.00 0.69 0.06
55 0.81 0.01 0.80 0.00 0.68 0.06
56 0.81 0.02 0.80 0.01 0.68 0.06
57 0.81 0.02 0.80 0.01 0.68 0.06
58 0.81 0.02 0.80 0.01 0.67 0.06
59 0.82 0.01 0.80 0.01 0.67 0.06
60 0.82 0.01 0.80 0.00 0.67 0.06
61 0.82 0.01 0.80 0.00 0.67 0.06
62 0.82 0.01 0.80 0.00 0.67 0.06
63 0.82 0.01 0.81 0.00 0.67 0.06
64 0.82 0.01 0.81 0.00 0.67 0.05
65 0.82 0.01 0.81 0.00 0.66 0.04
66 0.82 0.01 0.81 0.01 0.66 0.04
67 0.83 0.01 0.81 0.01 0.66 0.04
68 0.83 0.01 0.81 0.01 0.66 0.05
69 0.83 0.01 0.81 0.00 0.66 0.05
70 0.83 0.01 0.81 0.00 0.65 0.05
71 0.83 0.01 0.80 0.00 0.65 0.05
72 0.83 0.01 0.80 0.00 0.65 0.05
73 0.84 0.01 0.81 0.01 0.65 0.05
74 0.84 0.02 0.81 0.01 0.65 0.05
75 0.83 0.02 0.81 0.01 0.65 0.05
76 0.84 0.02 0.81 0.01 0.65 0.05
77 0.84 0.02 0.81 0.01 0.66 0.05
78 0.84 0.02 0.81 0.01 0.66 0.05
79 0.84 0.02 0.81 0.01 0.66 0.06
80 0.84 0.02 0.81 0.01 0.66 0.05
81 0.84 0.02 0.81 0.01 0.64 0.04
82 0.84 0.02 0.81 0.01 0.64 0.04
83 0.84 0.03 0.81 0.01 0.64 0.04
84 0.84 0.03 0.81 0.01 0.63 0.03
85 0.84 0.03 0.81 0.01 0.63 0.03
86 0.84 0.03 0.81 0.01 0.63 0.03
87 0.84 0.03 0.81 0.01 0.63 0.04
88 0.84 0.03 0.81 0.01 0.62 0.04
89 0.84 0.03 0.81 0.01 0.62 0.04
90 0.85 0.03 0.81 0.01 0.62 0.04
91 0.85 0.02 0.81 0.01 0.62 0.04
92 0.85 0.03 0.81 0.01 0.62 0.04
93 0.85 0.03 0.81 0.01 0.62 0.04
94 0.85 0.03 0.81 0.01 0.62 0.04
95 0.86 0.02 0.81 0.01 0.62 0.03
96 0.86 0.02 0.81 0.01 0.62 0.03
97 0.86 0.02 0.81 0.01 0.63 0.02
98 0.87 0.02 0.81 0.01 0.63 0.02
99 0.87 0.02 0.81 0.01 0.62 0.03
100 0.87 0.02 0.81 0.01 0.63 0.02
101 0.87 0.02 0.81 0.01 0.63 0.01
102 0.88 0.02 0.81 0.01 0.62 0.02
103 0.88 0.03 0.81 0.01 0.63 0.01
104 0.88 0.02 0.81 0.01 0.63 0.01
105 0.89 0.02 0.81 0.01 0.63 0.01
106 0.89 0.02 0.81 0.01 0.63 0.01
107 0.89 0.02 0.81 0.00 0.63 0.00
108 0.89 0.02 0.81 0.00 0.62 0.00
109 0.89 0.02 0.81 0.00 0.62 0.00
110 0.89 0.02 0.81 0.00 0.62 0.00
111 0.90 0.02 0.81 0.01 0.63 0.00
112 0.90 0.02 0.81 0.00 0.62 0.01
113 0.90 0.02 0.81 0.00 0.62 0.01
114 0.90 0.03 0.81 0.00 0.62 0.01
115 0.90 0.02 0.81 0.00 0.62 0.01
116 0.90 0.02 0.81 0.00 0.62 0.01
117 0.90 0.03 0.81 0.01 0.62 0.01
118 0.90 0.02 0.81 0.01 0.62 0.01
119 0.91 0.03 0.81 0.00 0.61 0.01
120 0.91 0.03 0.81 0.01 0.59 0.02
121 0.91 0.03 0.81 0.01 0.59 0.02
122 0.91 0.03 0.81 0.01 0.58 0.01
123 0.91 0.03 0.81 0.01 0.57 0.01
124 0.90 0.03 0.81 0.01 0.56 0.02
125 0.91 0.03 0.81 0.01 0.56 0.03
126 0.91 0.03 0.81 0.00 0.56 0.03
127 0.91 0.03 0.81 0.00 0.56 0.03
128 0.91 0.03 0.80 0.00 0.55 0.03
129 0.91 0.03 0.80 0.00 0.55 0.03
130 0.91 0.03 0.80 0.00 0.54 0.05
131 0.91 0.03 0.80 0.00 0.53 0.04
132 0.91 0.03 0.80 0.00 0.53 0.04
133 0.91 0.03 0.80 0.00 0.53 0.04
134 0.91 0.03 0.80 0.00 0.53 0.04
135 0.91 0.03 0.80 0.00 0.52 0.04
136 0.92 0.03 0.80 0.00 0.52 0.05
137 0.92 0.03 0.80 0.00 0.52 0.05
138 0.92 0.03 0.80 0.01 0.52 0.06
139 0.92 0.03 0.80 0.01 0.53 0.06
140 0.93 0.03 0.81 0.01 0.52 0.07
141 0.93 0.03 0.81 0.01 0.53 0.07
142 0.93 0.03 0.80 0.01 0.53 0.06
143 0.94 0.03 0.81 0.01 0.54 0.06
144 0.94 0.03 0.81 0.01 0.54 0.06
145 0.94 0.03 0.81 0.01 0.53 0.07
146 0.94 0.03 0.81 0.00 0.53 0.06
147 0.94 0.03 0.81 0.00 0.53 0.07
148 0.94 0.03 0.81 0.00 0.53 0.06
149 0.94 0.02 0.81 0.01 0.53 0.06
150 0.94 0.02 0.81 0.01 0.53 0.07
151 0.94 0.02 0.81 0.01 0.52 0.08
152 0.94 0.02 0.81 0.01 0.53 0.07
153 0.94 0.02 0.81 0.01 0.53 0.07
154 0.95 0.02 0.81 0.01 0.52 0.07
155 0.95 0.02 0.81 0.01 0.53 0.07
156 0.95 0.02 0.81 0.01 0.53 0.07
157 0.96 0.01 0.80 0.00 0.53 0.10
158 0.96 0.00 0.80 0.00 0.45 0.00
159 0.96 0.00 0.80 0.00 0.45 0.00
160 0.96 0.00 0.80 0.00 0.46 0.00


==> cub_discovered_interventions_clustering.dat <==
n_intervened hicem hicem_err
0 0.76 0.00
1 0.76 0.01
2 0.76 0.01
3 0.76 0.01
4 0.76 0.01
5 0.77 0.01
6 0.77 0.01
7 0.77 0.01
8 0.77 0.01
9 0.77 0.01
10 0.78 0.01
11 0.78 0.00
12 0.78 0.01
13 0.78 0.00
14 0.78 0.01
15 0.79 0.01
16 0.79 0.01
17 0.79 0.01
18 0.78 0.00
19 0.78 0.01
20 0.79 0.00
21 0.79 0.00
22 0.79 0.00
23 0.80 0.01
24 0.80 0.00
25 0.80 0.00
26 0.80 0.00
27 0.80 0.00
28 0.80 0.00
29 0.81 0.00
30 0.81 0.00
31 0.81 0.00
32 0.81 0.00
33 0.81 0.00
34 0.82 0.00
35 0.82 0.00
36 0.82 0.01
37 0.82 0.01
38 0.83 0.01
39 0.83 0.01
40 0.83 0.00
41 0.83 0.00
42 0.84 0.00
43 0.84 0.01
44 0.84 0.00
45 0.84 0.00
46 0.84 0.01
47 0.85 0.00
48 0.85 0.00
49 0.85 0.01
50 0.85 0.00
51 0.85 0.00
52 0.85 0.00
53 0.85 0.00
54 0.85 0.00
55 0.86 0.00
56 0.86 0.00
57 0.86 0.00
58 0.86 0.00
59 0.86 0.00
60 0.86 0.01
61 0.86 0.00
62 0.87 0.01
63 0.87 0.00
64 0.87 0.00
65 0.87 0.00
66 0.88 0.01
67 0.88 0.01
68 0.88 0.01
69 0.88 0.01
70 0.88 0.01
71 0.89 0.01
72 0.89 0.01
73 0.89 0.01
74 0.89 0.01
75 0.89 0.01
76 0.89 0.01
77 0.89 0.01
78 0.89 0.01
79 0.90 0.01
80 0.90 0.01
81 0.90 0.01
82 0.90 0.01
83 0.90 0.01
84 0.90 0.01
85 0.90 0.01
86 0.90 0.01
87 0.90 0.01
88 0.90 0.01
89 0.90 0.01
90 0.91 0.01
91 0.91 0.01
92 0.91 0.01
93 0.91 0.01
94 0.91 0.02
95 0.91 0.02
96 0.91 0.02
97 0.91 0.01
98 0.92 0.02
99 0.92 0.02
100 0.92 0.02
101 0.92 0.02
102 0.92 0.01
103 0.93 0.01
104 0.92 0.01
105 0.93 0.00
106 0.93 0.00
107 0.93 0.00
108 0.93 0.00
109 0.94 0.00
110 0.94 0.00
111 0.94 0.00
112 0.94 0.00
113 0.94 0.00
114 0.94 0.00
115 0.94 0.000
116 0.94 0.000

==> cub_provided_interventions.dat <==
n_intervened hicem hicem_err ecem ecem_err unlabelled unlabelled_err cem cem_err cbm cbm_err
0 0.74 0.01 0.79 0.01 0.77 0.01 0.76 0.01 0.65 0.00
1 0.76 0.01 0.80 0.01 0.78 0.01 0.78 0.01 0.64 0.01
2 0.77 0.01 0.81 0.01 0.80 0.01 0.79 0.01 0.60 0.01
3 0.79 0.01 0.81 0.01 0.80 0.01 0.79 0.01 0.59 0.01
4 0.80 0.01 0.82 0.01 0.81 0.01 0.80 0.01 0.54 0.01
5 0.81 0.01 0.82 0.00 0.82 0.01 0.82 0.01 0.53 0.01
6 0.82 0.01 0.83 0.00 0.83 0.01 0.83 0.01 0.54 0.01
7 0.83 0.01 0.83 0.00 0.83 0.01 0.83 0.01 0.54 0.01
8 0.84 0.01 0.83 0.00 0.84 0.01 0.84 0.01 0.51 0.00
9 0.84 0.01 0.84 0.00 0.84 0.01 0.85 0.01 0.51 0.00
10 0.86 0.01 0.85 0.00 0.85 0.01 0.87 0.01 0.50 0.01
11 0.87 0.01 0.86 0.01 0.86 0.01 0.88 0.01 0.50 0.01
12 0.88 0.00 0.86 0.01 0.87 0.01 0.88 0.01 0.50 0.01
13 0.89 0.00 0.87 0.00 0.87 0.01 0.89 0.01 0.49 0.01
14 0.90 0.01 0.87 0.01 0.87 0.01 0.90 0.01 0.50 0.01
15 0.90 0.01 0.87 0.01 0.87 0.01 0.90 0.01 0.50 0.01
16 0.90 0.01 0.87 0.01 0.88 0.01 0.90 0.01 0.43 0.01
17 0.91 0.01 0.87 0.00 0.88 0.01 0.90 0.01 0.43 0.01
18 0.92 0.01 0.88 0.01 0.89 0.01 0.91 0.01 0.44 0.01
19 0.93 0.01 0.88 0.00 0.89 0.01 0.92 0.01 0.44 0.01
20 0.94 0.01 0.89 0.00 0.90 0.01 0.93 0.01 0.43 0.01
21 0.94 0.01 0.89 0.00 0.90 0.01 0.93 0.01 0.42 0.02
22 0.95 0.01 0.90 0.00 0.91 0.01 0.94 0.01 0.41 0.02
23 0.95 0.01 0.90 0.00 0.91 0.01 0.94 0.01 0.41 0.02
24 0.95 0.01 0.90 0.00 0.91 0.01 0.94 0.01 0.41 0.02
25 0.95 0.01 0.91 0.00 0.91 0.01 0.94 0.01 0.41 0.02
26 0.95 0.01 0.91 0.00 0.91 0.01 0.95 0.01 0.40 0.01
27 0.96 0.00 0.91 0.00 0.92 0.01 0.95 0.01 0.40 0.01
28 0.97 0.00 0.92 0.00 0.93 0.01 0.96 0.01 0.41 0.01
29 0.97 0.00 0.92 0.00 0.93 0.01 0.96 0.01 0.42 0.01
30 0.98 0.00 0.92 0.00 0.94 0.01 0.97 0.01 0.41 0.00
31 0.98 0.00 0.92 0.00 0.94 0.01 0.97 0.01 0.41 0.00
32 0.98 0.00 0.93 0.00 0.94 0.01 0.97 0.01 0.39 0.02

==> cub_provided_interventions_clustering.dat <==
n_intervened hicem hicem_err
0 0.76 0.00
1 0.78 0.00
2 0.80 0.00
3 0.81 0.00
4 0.82 0.00
5 0.84 0.01
6 0.85 0.00
7 0.85 0.00
8 0.87 0.00
9 0.87 0.00
10 0.89 0.00
11 0.90 0.00
12 0.91 0.00
13 0.91 0.00
14 0.92 0.00
15 0.92 0.00
16 0.92 0.00
17 0.93 0.00
18 0.94 0.00
19 0.94 0.00
20 0.94 0.00
21 0.95 0.00
22 0.95 0.00
23 0.95 0.00
24 0.96 0.00
25 0.96 0.00
26 0.96 0.00
27 0.96 0.00
28 0.97 0.00
29 0.97 0.00
30 0.97 0.00
31 0.98 0.00
32 0.98 0.00

==> imagenet_interventions.dat <==
n_intervened hicem cem cbm
0 0.7786 0.7937 0.7734
1 0.7787999999999999 0.7941999999999999 0.7559
2 0.7789999999999999 0.7947 0.7531
3 0.7798999999999999 0.7954 0.7528
4 0.7806 0.7964 0.7372
5 0.7807999999999999 0.7969999999999999 0.7274999999999999
6 0.7836 0.7988 0.718
7 0.7837999999999999 0.7990999999999999 0.6941999999999999
8 0.7839999999999999 0.7993 0.6828
9 0.7847 0.7998999999999999 0.6791
10 0.7848999999999999 0.8001999999999999 0.6687
11 0.7855 0.8015 0.6416999999999999
12 0.7870999999999999 0.8029999999999999 0.6387
13 0.7870999999999999 0.8033 0.6332
14 0.7877 0.8039 0.6251
15 0.7894 0.8058 0.6152
16 0.7902 0.8071999999999999 0.5952
17 0.7905 0.8075 0.5869
18 0.7906 0.8077 0.5581
19 0.7908999999999999 0.8080999999999999 0.5494
20 0.7914 0.8089999999999999 0.5288999999999999
21 0.7914 0.8092999999999999 0.48419999999999996
22 0.7934 0.8109 0.48529999999999995
23 0.7938999999999999 0.8122999999999999 0.4831
24 0.7947 0.8132999999999999 0.4819
25 0.7995 0.8161999999999999 0.47019999999999995
26 0.7998999999999999 0.8167 0.44139999999999996
27 0.8008 0.8182999999999999 0.42279999999999995
28 0.8008 0.8185 0.3776
29 0.8031999999999999 0.8204 0.3586
30 0.8034 0.8207 0.3364
31 0.8035 0.821 0.3202
32 0.8048 0.823 0.2965
33 0.8079999999999999 0.8259 0.2863
34 0.8082999999999999 0.8262999999999999 0.27409999999999995
35 0.8099 0.8286 0.24929999999999997
36 0.8100999999999999 0.8291999999999999 0.2288
37 0.8115 0.8309 0.2108
38 0.8119 0.8314999999999999 0.19830000000000003
39 0.8119 0.8316 0.18189999999999995
40 0.8119 0.8317 0.16949999999999998
41 0.8120999999999999 0.8325 0.1593
42 0.8124 0.833 0.1562
43 0.8128 0.8333999999999999 0.14669999999999994
44 0.8166 0.8369 0.14269999999999994
45 0.8177 0.8387 0.13849999999999996
46 0.8182999999999999 0.84 0.133
47 0.8201999999999999 0.8412 0.1259
48 0.8206 0.8421 0.11080000000000001
49 0.8211999999999999 0.8433999999999999 0.09429999999999994
50 0.822 0.8442 0.08639999999999992
51 0.8225 0.8444999999999999 0.07919999999999994
52 0.8225 0.8444999999999999 0.07379999999999998
53 0.8223999999999999 0.8444999999999999 0.0706
54 0.8226 0.8449 0.06219999999999992
55 0.8229 0.8454999999999999 0.05399999999999994

==> kitchens_discovered_interventions.dat <==
n_intervened hicem hicem_err ecem ecem_err unlabelled unlabelled_err
0 0.65 0.01 0.66 0.02 0.64 0.01
1 0.65 0.01 0.66 0.01 0.66 0.02
2 0.66 0.01 0.66 0.01 0.66 0.01
3 0.66 0.01 0.66 0.01 0.67 0.01
4 0.67 0.01 0.66 0.02 0.68 0.01
5 0.67 0.01 0.66 0.02 0.68 0.01
6 0.68 0.01 0.66 0.02 0.70 0.02
7 0.69 0.01 0.66 0.03 0.70 0.02
8 0.70 0.00 0.65 0.03 0.72 0.01

==> kitchens_discovered_interventions_clustering.dat <==
n_intervened hicem hicem_err
0 0.63 0.00
1 0.64 0.01
2 0.66 0.02
3 0.67 0.01
4 0.68 0.03
5 0.67 0.000

==> kitchens_provided_interventions.dat <==
n_intervened hicem hicem_err ecem ecem_err unlabelled unlabelled_err cem cem_err cbm cbm_err
0 0.65 0.01 0.66 0.02 0.64 0.01 0.66 0.01 0.66 0.01
1 0.68 0.01 0.70 0.01 0.69 0.00 0.70 0.01 0.64 0.01
2 0.71 0.02 0.74 0.00 0.73 0.01 0.74 0.01 0.60 0.01
3 0.74 0.04 0.78 0.00 0.77 0.01 0.78 0.01 0.64 0.01
4 0.79 0.03 0.81 0.01 0.81 0.00 0.81 0.01 0.63 0.01
5 0.83 0.03 0.84 0.01 0.84 0.01 0.84 0.00 0.65 0.01
6 0.85 0.02 0.86 0.01 0.86 0.00 0.87 0.00 0.64 0.06
7 0.88 0.02 0.88 0.01 0.89 0.01 0.89 0.00 0.67 0.04
8 0.90 0.02 0.90 0.01 0.91 0.01 0.91 0.00 0.72 0.03
9 0.91 0.01 0.92 0.01 0.93 0.01 0.92 0.01 0.71 0.03
10 0.92 0.01 0.92 0.00 0.93 0.01 0.92 0.01 0.61 0.05
11 0.92 0.01 0.92 0.00 0.93 0.01 0.92 0.01 0.63 0.04
12 0.97 0.01 0.96 0.00 0.96 0.00 0.96 0.01 0.74 0.04
13 0.97 0.00 0.96 0.00 0.96 0.00 0.96 0.01 0.76 0.06
14 0.97 0.00 0.96 0.00 0.97 0.01 0.96 0.01 0.79 0.08
15 0.98 0.00 0.97 0.00 0.97 0.01 0.97 0.01 0.77 0.08
16 0.98 0.00 0.97 0.00 0.97 0.00 0.97 0.01 0.86 0.04
17 0.98 0.00 0.97 0.00 0.97 0.00 0.97 0.01 0.92 0.01
18 0.98 0.00 0.97 0.00 0.97 0.00 0.97 0.01 0.92 0.01
19 0.98 0.00 0.97 0.00 0.98 0.00 0.97 0.01 0.94 0.01
20 0.99 0.00 0.99 0.00 0.99 0.00 0.99 0.00 0.94 0.01

==> kitchens_provided_interventions_clustering.dat <==
n_intervened hicem hicem_err
0 0.63 0.00
1 0.69 0.01
2 0.73 0.02
3 0.78 0.01
4 0.83 0.01
5 0.85 0.01
6 0.87 0.01
7 0.89 0.01
8 0.91 0.01
9 0.93 0.00
10 0.94 0.00
11 0.94 0.00
12 0.96 0.00
13 0.97 0.00
14 0.97 0.00
15 0.97 0.00
16 0.97 0.00
17 0.97 0.00
18 0.97 0.00
19 0.97 0.00
20 0.99 0.00


==> mnist_discovered_interventions.dat <==
n_intervened hicem hicem_err ecem ecem_err unlabelled unlabelled_err
0 0.92 0.00 0.93 0.01 0.93 0.00
1 0.93 0.00 0.93 0.01 0.89 0.02
2 0.93 0.00 0.93 0.00 0.88 0.03
3 0.93 0.00 0.93 0.00 0.86 0.01
4 0.94 0.00 0.93 0.00 0.80 0.01
5 0.94 0.00 0.94 0.00 0.82 0.03
6 0.95 0.00 0.94 0.00 0.78 0.03

==> mnist_discovered_interventions_clustering.dat <==
n_intervened hicem hicem_err
0 0.93 0.00
1 0.93 0.00
2 0.93 0.00
3 0.92 0.00
4 0.92 0.01

==> mnist_discovered_interventions_one_hot.dat <==
n_intervened hicem hicem_err
0 0.93 0
1 0.94 0
2 0.95 0
3 0.95 0
4 0.96 0
5 0.97 0
6 0.97 0

==> mnist_provided_interventions.dat <==
n_intervened hicem hicem_err ecem ecem_err unlabelled unlabelled_err cem cem_err cbm cbm_err
0 0.92 0.00 0.93 0.01 0.93 0.00 0.92 0.01 0.23 0.01
1 0.93 0.00 0.93 0.01 0.94 0.00 0.93 0.00 0.18 0.01
2 0.95 0.00 0.95 0.01 0.95 0.00 0.95 0.00 0.15 0.01

==> mnist_provided_interventions_clustering.dat <==
n_intervened hicem hicem_err
0 0.93 0.00
1 0.94 0.00
2 0.95 0.00


==> mnist_provided_interventions_one_hot.dat <==
n_intervened hicem hicem_err
0 0.93 0
1 0.94 0
2 0.96 0

==> shapes_discovered_interventions.dat <==
n_intervened hicem hicem_err ecem ecem_err unlabelled unlabelled_err
0 0.87 0.02 0.87 0.01 0.88 0.01
1 0.87 0.04 0.89 0.02 0.65 0.10
2 0.88 0.04 0.89 0.02 0.53 0.11
3 0.90 0.02 0.90 0.02 0.40 0.05
4 0.90 0.02 0.90 0.02 0.40 0.03
5 0.90 0.02 0.90 0.02 0.39 0.03
6 0.90 0.03 0.90 0.02 0.38 0.04
7 0.90 0.02 0.90 0.02 0.36 0.04
8 0.90 0.03 0.90 0.02 0.37 0.02
9 0.90 0.03 0.90 0.02 0.34 0.04
10 0.90 0.03 0.90 0.02 0.34 0.04
11 0.90 0.03 0.90 0.02 0.33 0.04

==> shapes_discovered_interventions_clustering.dat <==
n_intervened hicem hicem_err
0 0.88 0.02
1 0.91 0.01
2 0.91 0.01
3 0.93 0.03
4 0.93 0.03
5 0.93 0.03
6 0.93 0.04
7 0.92 0.04
8 0.92 0.04
9 0.92 0.05
10 0.91 0.05
11 0.94 0.00


==> shapes_provided_interventions.dat <==
n_intervened hicem hicem_err ecem ecem_err unlabelled unlabelled_err cem cem_err cbm cbm_err
0 0.87 0.02 0.87 0.01 0.88 0.01 0.89 0.00 0.78 0.01
1 0.93 0.01 0.93 0.00 0.94 0.01 0.94 0.00 0.61 0.01
2 0.93 0.01 0.93 0.00 0.94 0.01 0.94 0.00 0.42 0.09
3 0.93 0.01 0.93 0.00 0.94 0.01 0.94 0.00 0.32 0.02
4 0.93 0.01 0.93 0.00 0.94 0.01 0.94 0.00 0.25 0.00
5 0.93 0.01 0.93 0.00 0.94 0.01 0.94 0.00 0.16 0.00

==> shapes_provided_interventions_clustering.dat <==
n_intervened hicem hicem_err
0 0.88 0.02
1 0.94 0.01
2 0.94 0.01
3 0.94 0.01
4 0.94 0.01
5 0.94 0.01
